Continuous gravitational wave detection to understand the generation mechanism of fast radio bursts

Since the unexpected discovery of fast radio bursts (FRBs), researchers have proposed varied theories and models to explain these phenomena. One such model that has recently been developed incorporates the so-called Gertsenshtein-Zel'dovich (GZ) effect, which states that when gravitational waves traverse a pulsar magnetosphere, a portion of the gravitational radiation is transformed into electromagnetic (EM) radiation. The observed properties of FRBs are consistent with the properties of this EM radiation, implying, remarkably, that the GZ effect can account for both repeating and non-repeating FRBs. If this model is correct, the pulsar's properties should not change over time, and it would continue to emit both EM dipole and gravitational quadrupole radiation for a long period of time. This article targets the gravitational radiation produced by the pulsar mechanism and shows that several proposed gravitational wave detectors can detect these gravitational waves. If such detections are performed in the future from the location of FRBs, it might validate the GZ process for FRB production and potentially rule out several other theories of FRB generation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
